Equilibrium of Blockchain Miners with Dynamic Asset Allocation

We model and analyze blockchain miners who seek to maximize the compound return of their mining businesses. The analysis of the optimal strategies finds a new equilibrium point among the miners and the mining pools, which predicts the market share of each miner or mining pool. The cost of mining determines the share of each miner or mining pool at equilibrium. We conclude that neither miners nor mining pools who seek to maximize their compound return will have a financial incentive to occupy more than 50% of the hash rate if the cost of mining is at the same level for all. However, if there is an outstandingly cost-efficient miner, then the market share of this miner may exceed 50% in the equilibrium, which can threaten the viability of the entire ecosystem.

==> storyline.txt <==
\begin{enumerate}
\item Checkpoints
\end{enumerate}

Capitalist miner
Kelly strategy
Stateful miner
Nakamoto Game
Poisson reward model
Cost model
Binomial model and optimal f
Sharpe ratio
Mining pools
Equilibrium
Prediction


Storyline
\begin{enumerate}
\item 
\end{enumerate}
